Resolved magnetic dynamo action in the simulated intracluster medium

Faraday rotation and synchrotron emission from extragalactic radio sources give evidence for the presence of magnetic fields extending over ~Mpc scales. However, the origin of these fields remains elusive. With new high-resolution grid simulations we studied the growth of magnetic fields in a massive galaxy cluster that in several aspects is similar to the Coma cluster. We investigated models in which magnetic fields originate from primordial seed fields with comoving strengths of 0.1 nG at redshift z=30. The simulations show evidence of significant magnetic field amplification. At the best spatial resolution (3.95 kpc), we are able to resolve the scale where magnetic tension balances the bending of magnetic lines by turbulence. This allows us to observe the final growth stage of the small-scale dynamo. To our knowledge this is the first time that this is seen in cosmological simulations of the intracluster medium. Our mock observations of Faraday Rotation provide a good match to observations of the Coma cluster. However, the distribution of magnetic fields shows strong departures from a simple Maxwellian distribution, suggesting that the three-dimensional structure of magnetic fields in real clusters may be significantly different than what is usually assumed when inferring magnetic field values from rotation measure observations.

==> referee_replies.txt <==
Dear Editor/Referee,
here is the revised version of our paper, after we took into account to our best the suggestions and requests on our first version. Among the several modification to our first submission, the most significant are: a) we performed additional high resolution resimulations with variations on the primordial seed field (AMR8bx and AMRb0.03nG in Tab.1); b)  we stressed the limitations of our physical/numerical prescriptions and in particular we enlarge our Sec.4, which is now broken into more focused subsections, to discuss physical, numerical and resolution effects. c) we introduced a more detailed comparison with the numerical literature in Sec.4.3.
All changes to our first version are marked in boldface.
We hope that our paper can now be considered as suitable for publication in MNRAS.
Best regards
the Authors.


Referee: Comments to the Author
The paper 'Resolved magnetic dynamo action in the simulated intracluster
medium' by Vazza et al. discusses interesting results on the strength,
properties and amplification of magnetic fields in the ICM of galaxy clusters.
This is an interesting topic both theoretically and observationally. I like the
analysis of the small-scale dynamo, and also the analysis of non-Gaussian
features in the ICM magnetic fields. The paper is reasonably well written, but
could need some more polishing of the text and figures. Also the analysis is
done properly as far as I can tell.

My main worry is that lots of galaxy formation physics is neglected for these
simulations. As the authors point out, SN and AGN feedback can also introduce
turbulence and amplify/modify magnetic fields. The paper does not even clearly
state that such processes are not included (until the end). If the simulations
are really only non-radiative, I am worried that even simple processes like
cooling might strongly affect the results. The authors comment on this
limitation of their simulations at the end, but it would be good to emphasise
this already earlier and more clearly.  


-> We have inserted some comments on this issue upfront in Sec.2 and Sec.4.1 Clearly, this paper represents only the first step in a multi-step project, where complexity will be added gradually. Here, we only focused on the effect of spatial resolution on dynamo amplification. This needs to be understood before moving on to the effects of galaxies, feedback and related processes. We also notice that, while this paper was under review, another paper by our group (Vazza et al. 2017, CQG http://iopscience.iop.org/article/10.1088/1361-6382/aa8e60) has been published, where we explicitly study the impact of galaxy formation on the magnetization of large-scale structures, using the same code employed here, albeit tailored to a different (coarser) resolution.


R: Besides this main point I have only a few rather minor comments listed below.
Once these points are addressed the paper can be accepted for publication. I
also suggest to remove some and add a few other figures, which seem more
interesting to me.

*I am rather worried about the coarse DM particle mass resolution
(~10^11Msun). Why do the authors not follow the standard procedure of applying the zoom-in technique? The authors demonstrate in Fig. 17 that the mean RM profile looks similar for eight times higher resolution. I would however appreciate if the authors could also repeat some of the key plots for this higher resolution run to demonstrate that other key results of the paper are not affected by the coarse DM sampling. Furthermore, why do the authors not present
in the main text already the results with the better DM sampling? I assume it is not so expensive to run the low AMR resolution level runs with the lower DM particle mass, so the whole paper could be based on the better DM sampling instead of the current coarse choice.

-> In designing the runs of this project, some of our choices were motivated by practical constraints on the available computing resources; in particular the zoom-in technique is more time and memory consuming, as the number of dark matter particles to evolve is approximately doubled, and the number of timesteps also significantly increases (as smaller scale accelerations are presented since the begin of the run). For this reason, we opted to perform most of our resolution tests with the less demanding fixed mass resolution, complemented with additional tests with higher mass resolution to ensure that mass resolution was not a crucial issue here. Nevertheless, following our reviewer's suggestions we show in the new figures 16 and 17 the (small) effect of mass resolution on the radial profile of magnetic field and on the magnetic power spectra. We also decided to remove the previous Fig. 16 with the comparison of RM profile for 3 resimulations, because the new graphs are more informative on the physical trends of 3-dimensional the magnetic fields, without involving the contribution by density fluctuations. 


*There are no details on the galaxy formation model provided in the simulation
section of the paper. It seems (but I am not sure) that the authors have
performed only non-radiative simulations. Is that correct?  Can the authors
please provide these details in the paper?  Non-radiative simulations are
rather limited. The authors should state this clearly. As I mentioned above:
How can we trust the B field amplification if the galaxy formation model is so
limited?
-> The revised text (Sec.2 and 4.1) now addressing this issue. 

*How sensitive are the results to changes in the initial seed strength? How is
the initial orientation of the seed field chosen? When discussing the seed
field and its impact, the authors should add a reference to Marinacci &
Vogelsberger 2016 (MNRAS letter)

-> We added 2 new high resolution runs and a new subsection (4.1.3) to  explore this issue in more detail. 

*It seems the 4th panel of Fig. 5 is not described/referenced in the text.
-> We have removed that panel.

*The results of finding a non-Gaussian B field distribution in the ICM is
rather interesting. I am wondering whether one could explore this beyond the
kurtosis and also maybe try to come up with a fitting formula for the simulated
PDF. Do the authors believe that this PDF is universal, or also strongly
dependent on the cluster formation history? Can that be checked with the additional
cluster simulation of the authors?

->  We prefer not to express the measured PDF with a fitting formula, because we do not think this should be a universal feature of magnetic fields in clusters.  If our interpretation is correct, the shape of this PDF should not be universal, but it should depend on the history of mass assembly of the cluster, in a non-trivial way where the timing since the last major merger matters. This is further confirmed by the new Fig.18 (with the PDF of magnetic fields for the relaxed E14 cluster) and commented in Sec. 4.1.4. 


*It would be interesting to add a plot showing the average B field and how it
grows in time for the different resolution levels. This information is already
encoded in the paper, but it would be nice to show this more explicitly. This might be further
important to support the small-scale dynamo. 
-> We are sorry but the necessary time-resolved data for all resolutions are not available. While rerunning the lowest resolution runs is of course cheap, the AMR5-AMR6-AMR7 cases tend to be computationally expensive. Considering that, as the referee noticed, this information is already encoded in the trend shown in the paper, we preferred to use our available computing time to produce high resolution runs investigating other possible initialisation for the magnetic fields, also suggested by the referee. 

*It would also be interesting to add a plot showing the time evolution of the
median energy densities of magnetic energy, thermal energy, and kinetic energy
for some selected regions of the cluster (or their ratios).
-> We added a new panel in Fig.12 and a new paragraph on this at the end of  Sec.3.2

*When discussing the magnetic field power spectra in Fig. 10, the authors claim
to see an abrupt change going from AMR5 to AMR6. To me this all looks more like
a smooth transition with increasing resolution. Where is the abrupt change?
-> In the text we meant that the “jump” in the PDF is from AMR6: indeed the peak of the PDF (now in th new Fig.6) shows a strong move to the right after this run. However, we agree that this statement is mostly a qualitative one, which can safely removed from the text. 


*The FR comparison between Coma and the simulation results does not look so
favorable to me. The authors claim that this is a good match, but it looks to
me like the simulation significantly and systematically overpredicts the FR
signal. Also the simulated result is taken in a narrow sector running along a
filamentary accretion within the cluster. How sensitive is the profile to this
choice? 
-> In this new version the average RM profile is given not for a single projection along one axis (as in the previous version) but considering the average of the RM maps along the 3 coordinate axis. The results are fairly unchanged.  We observe that, given the scatter of RM values in the Coma observation (especially with the trend of the first 4 sources) our median profile seems to do a good job and still our profile is compatible with Coma observations of all innermost sources within the 20-80% range. 


I also suggest to discuss other papers, which made simulation based predictions
for FR. 
-> We added references and a comment on other works at the end of Sec.3.3


*The discussion section of the paper should also have a subsection where the
results of the paper are contrasted to other MHD simulations of clusters to put
the findings and results into a better context. Again, it is important to emphasise here the
limitations of the current paper in terms of the missing galaxy formation
physics.
-> We added a new section on this on Sec.4.3.  

*The authors claim in the abstract (and also the text) that this paper presents
the first time that this is seen in cosmological simulations. However, also
Pakmor 2017 demonstrated a small-scale dynamo in their simulations. They
studied a Milky Way systems, not a cluster. It might be worth to cite this
paper.
-> We added a comment on this (page 2) and made it more clear that our sentence was referred to simulations of the intracluster medium. 


Some comments regarding the table and figures (I would appreciate if those
could be improved in terms of readability):

*Table 1:
I suggest to also add the DM mass particle mass of the runs. 
-> DONE.

*Fig. 1: 
I feel that this figure does not add much to the content of the paper.  I would
suggest to remove it and simply quote the take-away message of that figure in
the text.
-> DONE.

*Fig. 2: 
The legend should clearly give a description of the four lines (mean B, max B,
mean level, max level). 
-> REPLACED WITH A NEW FIGURE


*Fig. 5:
The lower right panel seems redundant. I would suggest to drop this. The
different line styles should also be explained in the legend and not only the
colors (the same comment applies to similar other figures).  
-> DONE

*Fig. 9:
The redshift labels are hard to read, because they are so small.
-> REPLACED WITH A NEW FIGURE


*In general it would be nice to have a bit more descriptive captions for the
figures, so the reader can interpret the figure more easily
interpret/understand the figures without going through all main text.
-> We followed the suggestion and modified most of our caption to make them more descriptive.

Additional remark: we replaced Fig.15 with an graphically improved version. 
